iSDF: Real-Time Neural Signed Distance Fields for Robot Perception

We present iSDF, a continual learning system for real-time signed distance field (SDF) reconstruction. Given a stream of posed depth images from a moving camera, it trains a randomly initialised neural network to map input 3D coordinate to approximate signed distance. The model is self-supervised by minimising a loss that bounds the predicted signed distance using the distance to the closest sampled point in a batch of query points that are actively sampled. In contrast to prior work based on voxel grids, our neural method is able to provide adaptive levels of detail with plausible filling in of partially observed regions and denoising of observations, all while having a more compact representation. In evaluations against alternative methods on real and synthetic datasets of indoor environments, we find that iSDF produces more accurate reconstructions, and better approximations of collision costs and gradients useful for downstream planners in domains from navigation to manipulation. Code and video results can be found at our project page: https://joeaortiz.github.io/iSDF/ .

==> rebuttal.txt <==
Any claims not in the paper need to say we will add that later in . 
Add to the appendix
- binned error plots
- more examples of prediction in occluded regions

**************************************************
1. If you would like to respond to specific points of clarification requested by reviewers, please enter your responses here.
**************************************************

R1 - Smoothing and SDF error metric.

We accept that iSDF can at times produce oversmoothed reconstructions and we identify fixing this as important future work. As detailed in the limitations section, this is due to the low frequency positional embedding that is currently required to rapidly reconstruct the SDF which is predominantly a low frequency signal in free space. 

Responding to the oversmoothing in apt_3_nav, the camera doesn't approach near to the stairs during the sequence so few training points are sampled on the stairs. If the camera were to approach close to the stairs (as if it were considering traversing them), the increased sampling on the stairs means iSDF can easily reconstruct the detail of the individual stairs. In scene0005_00, both methods fail to capture the legs of the chair and Voxblox's reconstruction is hardly more detailed.

We politely disagree with the calling into question of our SDF error metric. Although R1 has identified 2 regions in Fig 6 where Voxblox produces a slightly more accurate level-set reconstruction (as iSDF is oversmoothed), there are innumerable regions in the same figure where Voxblox produces a hole-ridden and noisy level-set while iSDF produces far more complete and useful reconstructions for robot navigation tasks. Our quantitative metrics (SDF error, collision cost and gradient cosine distance) capture all of these types of reconstruction errors in all regions and therefore provide strong evidence for the utility of the reconstructed SDF for downstream planning. iSDF consistently achieves lower errors than Voxblox, which supported by the overwhelming qualitative evidence, demonstrates that iSDF produces better reconstructions for planning.

Additionally, we found that if we bin the SDF errors by the true SDF value, in each individual bin iSDF has the lowest error. We will add this plot to the appendix showing that iSDF is more accurate in all error bins.

R1 - predictive properties of iSDF.

SDF predictions in occluded regions are purely self-supervised, reusing features that were used to reconstruct the observed regions. The resulting predictions tend to be more accurate for simpler objects such as a beanbag, while predicting the backside of the table adjacent to the lower couches in scene0031_00 is extremely challenging without pretraining. We will add additional examples of both accurate and inaccurate predictions in occluded regions to the appendix.

R1 suggested that Voxblox may have reconstructed the area behind the couch if the viewpoint were slightly modified. We emphasise that, unlike iSDF, Voxblox by design is not predictive. In order for Voxblox to reconstruct this area behind the couch, the area would have to be observed, at which point the task is no longer prediction of occluded regions but reconstruction.

R1 - multi-resolution reconstruction.
 
We will add more comparisons of the reconstruction of small objects to the appendix to further support our claim that iSDF is capable of multi-resolution reconstruction as it is not limited by a fixed voxel size. We disagree with the suggestion that iSDF's tendency to over-smooth is the reason that it accurately reconstructs the salt shaker while other methods fail. Smoothing encourages the reconstructed SDF to be low frequency while the SDF around the salt shaker is high frequency; smoothing would therefore make the salt shaker reconstruction worse rather than better.

R1 - memory and timing comparison.

The memory consumption is irrespective of the hardware, so we disagree with the suggestion that the memory comparison between iSDF and Voxblox is not meaningful due to different hardware. With respect to timing comparisons, all methods are real-time and we do not directly compare timings, we only show how performance degrades when the compute budget is bottlenecked. Voxblox is a CPU method and its inability to leverage GPU hardware is a deficiency that we try to account for through the KinectFusion+ baseline. We agree that it would be interesting future work to compare performance on an embedded processor such as the Nvidia Jetson.

R1 - further continual learning.

In general, the reconstruction improves with more observations and more training time. For example, in the apt_3_nav video, the reconstruction of the plant improves every time the camera revisits it, adding more observations from new views. It is also clear from the videos, that longer runs lead to better reconstructions due to more observations and training time. 

The limiting factor is certainly not the network, as NeRF and follow up work have shown that given many hours of training an MLP can be fit to highly detailed 3D scenes, far exceeding the accuracy we can achieve within real-time constraints. Given more training time (which is not possible for real-time robotics), we would expect a non-real-time version of iSDF to produce an increasingly accurate and detailed reconstruction.

R2 - variations in the reconstruction during training.

In the video, the level-set does vary / pulse a small amount during training because the MLP is a global representation in which all the network weights are being continually optimised. This variation can be reduced by tapering the learning rate or by using a more local model as we point out in the limitations. In practise, this would not be an issue for a downstream planner which would use the latest SDF and adapt to any new variations or observations and replan accordingly.

R3 - comparison to iMAP.

We cannot compare the reconstructed SDF with iMAP as iMAP reconstructs a neural density and radiance field. We could compare the reconstructed level-set with iMAP, however this would be beside the point as our motivation for reconstructing the full SDF is that surface reconstructions alone are impractical for planning via trajectory optimisation. 

R3 - academic novelty.

Although academic novelty / surprise is subjective (https://medium.com/@black_51980/novelty-in-science-8f1fd1a0a143), we believe this work brings valuable ideas around the real-time continual learning of neural scene representations into the robotics community. In time, we believe these methods will replace many voxel-based representations in robotics as they become more efficient, predictive and accurate. Aside from the ideas, there is value in the usefulness of our method, as it outperforms all prior work both qualitatively and quantitatively.


**************************************************
2. If any reviews of your paper contain *errors in fact* or *substantive misunderstandings*, you may describe them here.
**************************************************

R1 has misunderstood our statement: "Surface representations, such as occupancy maps or TSDFs, are common in SLAM systems but impractical for planning since trajectory optimisation requires many cost queries." R1 suggests this statement is incorrect because Voxblox is used for several real-time robot planning tasks. However Voxblox (like iSDF) reconstructs the full SDF which is exactly the point we are making; systems that reconstruct full SDFs are more practical for planning via trajectory optimisation than systems that reconstruct surface representations.

